Spectral analysis of spatial-sign covariance matrices for heavy-tailed data with dependence

This paper investigates the spectral properties of spatial-sign covariance matrices, a self-normalized version of sample covariance matrices, for data from $\alpha$-regularly varying populations with general covariance structures. By exploiting the elegant properties of self-normalized random variables, we establish the limiting spectral distribution and a central limit theorem for linear spectral statistics. We demonstrate that the Mar{\u{c}}enko-Pastur equation holds under the condition $\alpha \geq 2$, while the central limit theorem for linear spectral statistics is valid for $\alpha>4$, which are shown to be nearly the weakest possible conditions for spatial-sign covariance matrices from heavy-tailed data in the presence of dependence.

==> _config.yml <==
title: Author support for IMS co-sponsored journal EJS
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-minimal
